Lifting tensors from orbifold quotients

We deal with a Lie group G acting by isometries on a Riemannian manifold M, such that the quotient M/G is an orbifold, or, equivalently, all slice representations are polar. We show that any smooth orbifold symmetric 2-tensor on M/G lifts to a smooth G-invariant symmetric 2-tensor on M. The proof relies on a fact about the Invariant Theory of finite reflection groups which may be of independent interest.

==> sym2.txt <==
%auto-ignore
# The line above is required by arxiv. Please remove it before running this script in GAP.

RequirePackage("chevie");

#********************************************
# PART 1: Input

W:=CoxeterGroup("B",5);

#short-hand notations:
C:=CartanMat(W);
rank:=W.rank;
degrees:=ReflectionDegrees(W);

#More input: a regular v in V
v:=[1,-1,4,5,17];
#v:=[1,2,3];
#v:=[2,-3,5,7]; 
#v:=[2,-5,41,7,-9,110];
#v:=[2,-5,41,7,-9,110,-87];
#v:=[2,-5,41,7,-9,110,-87,11];
lambda:=[0,0,0,0,1]*C^(-1); #in the dual of V

# No more input!

#********************************************
# PART 2: Test whether v is regular

regular:=1;
for y in W.coroots do
	if y*CartanMat(W)*v=0 then regular:=0; fi;
od;

Print("regular=",regular, "\n");

#********************************************
#PART 3: Construct orbit through lambda. It is a subset of the dual of V.

orbit:=[lambda];
stable:=0;
while stable=0 do
    stable:=1;
    l:=ShallowCopy(Cartesian(orbit,W.matgens));
    i:=0; Print("***********", Length(orbit),"\n");
    for x in l do
        i:=i+1; if EuclideanRemainder(i,1000)=0 then Print(evalf(i*100/Length(l),2),"\n"); fi;
        if not x[1]*C*TransposedMat(x[2])*(C^(-1)) in orbit then
            Add(orbit,x[1]*C*TransposedMat(x[2])*(C^(-1)));
            stable:=0;
        fi;
    od;
od;
Print(Length(orbit),"\n");

#*****************************************************************
#PART 4: Define the Jacobian matrix of the supposed basic invariants, evaluated at v:

Jacobian:=NullMat(rank,rank);
for i in [1..rank] do for j in [1..rank] do
Jacobian[i][j]:=Sum(List(orbit, mu-> (
ReflectionDegrees(W)[i]*mu[j]*((mu*C*v)^(ReflectionDegrees(W)[i]-1))
) ));
od;od;

#Compute the determinant of the Jacobian matrix computed above:
DeterminantMat(Jacobian);

#******************************************************************
#PART 5: Compute the Hessians of the basic invariants, and their values, evaluated at v

Hessians:=[1..rank];
for k in [1..rank] do
Hessians[k]:=NullMat(rank,rank);
od;

for k in [1..rank] do for i in [1..rank] do for j in [1..rank] do
Hessians[k][i][j]:=Sum(List(orbit, mu-> (
degrees[k]*(degrees[k]-1)*mu[i]*mu[j]*((mu*C*v)^(degrees[k]-2))
) ));
od; od; od;

#Values at v:

Values:=[1..rank];
for k in [1..rank] do
Values[k]:=Sum(List(orbit, mu-> (
(mu*C*v)^ReflectionDegrees(W)[i]
) ));
od;

#**************************************************
#PART 6: Compute Poincare series of symmetric 2-tensors using fake degrees

t:=Indeterminate(Rationals);; 
t.name := "t";;


tbl:= CharTable( W );;


# psi is the character of the defining representation of W

psi:=List(CoxeterConjugacyClasses(W),c -> ReflectionCharValue( W,PermCoxeterWord( W, c ) ));;



# chi is the symmetric 2 power of psi:

chi:=SymmetricParts( tbl , [psi], 2 );;



# The following computes the Poincare polynomial, called 'a'


polys:=FakeDegrees( W ,t);;


l:=[1..Length(tbl.irreducibles)];;

a:=0;;

for i in l do a:=a+ScalarProduct( tbl , chi[1] ,tbl.irreducibles[i] )*polys[i]; 
od;


Print(a,"\n");

Value(a,1);



# The following constructs a list of the coeffients of a(t), coeffs[i]=coefficient #of t^(i-1)



b:=a;

coeffs:=[1..Degree(a)+1];

for i in [1..Degree(a)+1] do
  coeffs[i]:=Value(b,0)/Factorial(i-1);
  b:=Derivative(b);

od;


coeffs;

ReflectionDegrees(W);


#*************************************************
#PART 7: List all candidates, i.e. sets of binomials and (all) monomials in the #basic invariants whose Hessians have the correct degrees.

# need= The poincare series minus the poincare series of the hessians of the basic #invariants:


need:= ShallowCopy(coeffs);

for i in [1..rank] do
  
need[degrees[i]-1]:=need[degrees[i]-1]-1;

od;





# The pairs of basic invariants:


binomials:=UnorderedTuples([1..rank],2);




#In the following list the ith entry is the list of binomials whose Hessians have #degree i-1



binomialsbydeg:=ShallowCopy(need);

for i in [1.. Length(binomialsbydeg)] do  
binomialsbydeg[i]:=[];
 od;



for i in [1..Length(binomials)] do
  
deg:=degrees[binomials[i][1]]+degrees[binomials[i][2]]-2;
 
 if deg+1<=Length(need) then Append(binomialsbydeg[deg+1],[binomials[i]]); fi;

od;



# First test: are there enough binomials in each degree?

for i in [1..Length(need)] do

if Length(binomialsbydeg[i])<need[i] then Print("Error: Not enough binomials!\n"); fi;

od;



# Create the list, called "candidates", of all possible choices of invariants. Each 
#candidate includes all the basic invariants plus some binomials in the basic 
#invariants



templist:=ShallowCopy(need);


for i in [1..Length(need)] do

templist[i]:=Combinations(binomialsbydeg[i],need[i]);

od;


templist2:=Cartesian(templist);


# Definition of the list 'candidates':

candidates:=List(templist2, x-> Concatenation(Concatenation(x),List([1..rank],y->[y])));



#*************************************************
#PART 8 For each candidate, build the matrix of second partial derivatives 
#evaluated at the vector v, and compute its determinant:


dim:=rank*(rank+1)/2;
nbrwork:=0;

for candidate in candidates do

M:=NullMat(dim, dim);
for k in [1..dim] do 
for l in [1..dim] do

if Length(candidate[k])=1 then M[k][l]:=
Hessians[candidate[k][1]][binomials[l][1]][binomials[l][2]];
fi;

if Length(candidate[k])=2 then 
M[k][l]:=
Hessians[candidate[k][1]][binomials[l][1]][binomials[l][2]]*Values[candidate[k][2]]
+
Hessians[candidate[k][2]][binomials[l][1]][binomials[l][2]]*Values[candidate[k][1]]
+
Jacobian[candidate[k][1]][binomials[l][1]]*Jacobian[candidate[k][2]][binomials[l][2]]
+
Jacobian[candidate[k][1]][binomials[l][2]]*Jacobian[candidate[k][2]][binomials[l][1]];
fi;

od;
od;

if DeterminantMat(M)<>0 then Print(candidate); Print("\n works! \n"); 
nbrwork:=nbrwork+1;
fi;


od;

#*********************************************************
# Display results:

Print("regular=",regular, "\n");Print("Determinant of Jacobian=",DeterminantMat(Jacobian),"\n");Print("Candidates: Number that work / total:  ", nbrwork," / ", Length(candidates),"\n", "size of orbit= ",Length(orbit),"\n");



